ParaCell: Paravirtualized Secure Containers with Lightweight Intra-Container Isolation and Intent-Driven Memory Management

Secure containers isolate each container with its own kernel, mitigating shared-kernel attacks prevalent in traditional container systems. However, existing designs still face a fundamental isolation--performance trade-off. Nested-cloud deployments amplify the cost of VM exits and page-table management, while emerging agentic workloads expose bursty memory demand that requires fine-grained elasticity. We attribute this trade-off to two root causes. First, existing designs lack lightweight intra-container isolation primitives for frequent container user--kernel transitions. Second, the host treats container memory management as opaque, forcing reactive secondary faults and coarse-grained huge page mappings to amortize their cost. This paper presents ParaCell, a paravirtualized secure container runtime built on two insights. First, intra-address-space hardware protection primitives can provide lightweight intra-container isolation. ParaCell uses MPK-based XGates to isolate the container user and container kernel within a single address space, turning frequent user--kernel transitions into direct domain switches. Second, container kernel allocators already encode memory-management intent. ParaCell introduces Pager to interpose on allocation and free events, batch proactive GPA to HPA bindings and unbindings, and avoid reactive shadow page-table faults while preserving fine-grained memory elasticity. ParaCell is implemented as a drop-in replacement for RunV. Our experiments demonstrate that, across traditional cloud and emerging agent applications, ParaCell reduces latency by up to 57% and 79% over PVM, and by up to 33% and 88% over RunV, in bare-metal and nested setups, respectively. On agent workloads, ParaCell saves up to 35.6% memory compared with the state-of-the-art VM memory reclamation technique, HyperAlloc.

==> data/mem_elas_micro.csv <==
,Return,Reclaim
ParaCell,1.239416832,0.394264576
RunV-HyperAlloc (2M),0.79804166,0.140887856
RunV-HyperAlloc,4.113613307,0.502702985
RunV-VirtIO-Balloon (2M),0.786327436,0.187929331
RunV-VirtIO-Balloon,7.253742645,4.239604194
RunV-VirtIO-Mem (2M),0.826460326,0.330928624
PVM-VirtIO-Balloon (2M),0.819986432,7.413594624
PVM-VirtIO-Balloon,11.14216858,10.33059462

==> data/micro_pf.csv <==
,paracell-nst,pvm-nst,pvm-nst(2M),runv-nst(2M),runv-nst,paracell,pvm(2M),runv,runc,pvm,runv(2M)
pagefault,5043.988,29373.359,17091.134,71818.37,1387.013,4428.99,6136.192,6454.672,1988.308,12263.845,1156.86
segfault,2698.433,9700.44,9651.837,1522.196,1530.574,2335.846,3780.239,1424.742,3401.806,3864.874,1450.835
cow,5578.438,37244.509,24721.11,72311.689,1794.68,5863.342,8156.384,7076.818,2534.37,14225.742,1508.509
fork_exit,949860.052,2118986.406,1960062.484,673637.582,170926.582,511568.815,447011.286,111679.106,121378.89,454572.319,63473.757
fork_execve,1889466.98,5357863.36,4782941.59,2722002.37,1447390.61,918137.68,727994.3,250170,237592.952,951913.6,126384.05


==> data/micro_sys.csv <==
,paracell,pvm(2M),runv,runc,pvm,runv(2M)
getpid,110.808,319.931,95.501,403.476,319.931,95.501
read,194.358,635.725,232.875,640.601,635.725,235.065
write,130.94,558.515,146.11,530.416,558.515,132.95
fork_exit,511568.815,447011.286,111679.106,121378.89,454572.319,63473.757
fork_execve,918137.68,727994.3,250170,237592.952,951913.6,126384.05


==> data/microbench-combine.csv <==
,paracell,pvm(2M),runv,runc,pvm,runv(2M),paracell-nst,pvm-nst,pvm-nst(2M),runv-nst,runv-nst(2M)
pagefault,4428.99,6136.192,6454.672,1988.308,12263.845,1156.86,5043.988,29373.359,17091.134,71818.37,1387.013
segfault,2335.846,3780.239,1424.742,3401.806,3864.874,1450.835,2698.433,9700.44,9651.837,1522.196,1530.574
cow,5863.342,8156.384,7076.818,2534.37,14225.742,1508.509,5578.438,37244.509,24721.11,72311.689,1794.68
fork_exit,511568.815,447011.286,111679.106,121378.89,454572.319,63473.757,1528222,1669484,1648380,982277,525569
fork_execve,918137.68,727994.3,250170,237592.952,951913.6,126384.05,2684714,3121702,3098538,1368735,844471


==> data/microbench-nst.csv <==
,paracell-nst,pvm-nst,pvm-nst(2M),runv-nst,runv-nst(2M)
pagefault,5043.988,29373.359,17091.134,71818.37,1387.013
segfault,2698.433,9700.44,9651.837,1522.196,1530.574
cow,5578.438,37244.509,24721.11,72311.689,1794.68
fork_exit,1528222,1669484,1648380,982277,525569
fork_execve,2684714,3121702,3098538,1368735,844471

==> data/microbench.csv <==
,paracell,pvm,runv(-THP),runc,pvm(-THP),runv
getpid,110.808,319.931,95.501,403.476,319.931,95.501
read,194.358,635.725,232.875,640.601,635.725,235.065
write,130.94,558.515,146.11,530.416,558.515,132.95
pagefault,4428.99,6136.192,6454.672,1988.308,12263.845,1156.86
segfault,2335.846,3780.239,1424.742,3401.806,3864.874,1450.835
cow,5863.342,8156.384,7076.818,2534.37,14225.742,1508.509
ctxt_switch,20052.625,19391.839,18341.156,4189.732,18680.029,16358.489
fork_exit,511568.815,447011.286,111679.106,121378.89,454572.319,63473.757
fork_execve,918137.68,727994.3,250170,237592.952,951913.6,126384.05


==> data/microbench_new.csv <==
,paracell,pvm(2M),runv,runc,pvm,runv(2M)
read,194.358,635.725,232.875,640.601,635.725,235.065
write,130.94,558.515,146.11,530.416,558.515,132.95
pagefault,4428.99,6136.192,6454.672,1988.308,12263.845,1156.86
segfault,2335.846,3780.239,1424.742,3401.806,3864.874,1450.835
cow,5863.342,8156.384,7076.818,2534.37,14225.742,1508.509
fork_exit,511568.815,447011.286,111679.106,121378.89,454572.319,63473.757
fork_execve,918137.68,727994.3,250170,237592.952,951913.6,126384.05


==> data/pagefault_apps.csv <==
,paracell,pvm,runv,runc,pvm (2M),runv (2M),paracell-nst,pvm-nst,runv-nst,pvm-nst (2M),runv-nst (2M)
fluidanimate,0.921,0.935,0.926,0.914,0.941,0.919,0.95000,0.971,0.987,0.966,0.964
dedup,14.233,26.283,9.077,12.243,23.308,8.658,18.39000,85.414,16.839,81.694,10.748
freqmine,5.237,5.402,5.111,5.137,5.267,4.970,5.27300,6.439,7.183,5.972,5.395
canneal,4.30,4.56,4.68,4.18,4.29,4.08,4.54000,5.90,7.78,5.38,4.46
xsbench,47.313,47.450,53.692,46.915,47.180,47.802,49.10100,55.884,56.124,55.155,49.995
gups,9.855242,9.880773,14.711607,9.833457,9.909028,10.098027,10.429106,15.393273,15.462177,15.297655,10.572799
streamcluster,400.147,401.015,435.547,400.461,400.029,400.706,412.36800,444.481,454.961,441.658,426.263

==> data/skillsbench_latency.csv <==
,paracell,pvm,runv,runc,pvm (2M),runv (2M),paracell-nst,pvm-nst,runv-nst,pvm-nst (2M),runv-nst (2M)
jpg-ocr-stat,232.29,236.24,218.06,193.564,235.35,216.86,240.54,277.28,236.10,275.89,230.10
mario-coin-counting,9.43,10.48,7.47,7.375,10.05,7.17,10.65,16.23,12.69,15.26,8.40
quantum-numerical-simulation,16.49,18.57,14.82,12.890,17.51,14.61,17.60,25.55,20.34,24.97,15.81
sec-financial-report,18.30,25.20,14.8,12.329,22.08,11.98,19.75,50,49.53,43.43,12.41
video-silence-remover,33.76,34.46,33.28,25.682,34,33.07,37.36,39.16,41.54,38.68,38.43
dialogue-parser,0.15,0.18,0.15,0.053,0.17,0.13,0.20,0.28,0.34,0.25,0.17
organize-messy-files,0.16,0.19,0.15,0.219,0.18,0.13,0.20,0.29,0.37,0.26,0.18

==> data/sqlitebench.csv <==
,runv,pvm,runv(2M),pvm(2M),paracell,runc
fillseq,6.901,8.839,6.312,8.26,6.296,13.816
fillseqsync,6.968,9.878,7.176,8.653,6.565,15.415
fillseqbatch,1.698,2.005,1.319,1.549,1.444,2.197
fillrandom,12.272,15.305,11.308,14.462,11.133,23.855
fillrandsync,8.656,11.709,8.755,10.544,8.248,18.37
fillrandbatch,8.34,10.025,7.423,9.307,7.526,14.951
overwrite,16.211,19.95,15.113,19.135,14.769,31.187
overwritebatch,14.095,17.294,12.779,16.309,12.827,26.256
readrandom,4.158,4.738,3.893,4.589,3.884,6.47
readseq,2.822,3.164,2.755,3.071,2.69,4.277
fillrand100K,394.126,606.682,174.608,346.172,266.468,393.217
fillseq100K,449.464,665.486,173.691,342.157,274.195,391.704


==> data/sqlitebench_nst.csv <==
,runv-nst,runv-nst(2M),pvm-nst,pvm-nst(2M),paracell-nst
fillseq,12.39,6.875,9.99,9.212,6.714
fillseqsync,14.295,10.615,11.704,12.91,10.174
fillseqbatch,6.32,1.538,2.832,2.057,1.653
fillrandom,17.496,12.206,16.45,15.741,11.961
fillrandsync,16.29,13.336,15.38,14.974,11.37
fillrandbatch,13.368,7.956,11.327,10.362,8.046
overwrite,20.565,16.392,21.519,20.461,16.001
overwritebatch,17.707,13.854,18.566,17.625,14.059
readrandom,4.629,4.729,4.96,4.983,4.423
readseq,3.17,3.454,3.303,3.305,3.131
fillrand100K,2982.449,268.033,1159.206,693.288,382.062
fillseq100K,3736.162,268.852,1285.184,681.498,389.131


==> data/sqlitebench_pti.csv <==
,runv,paracell,pvm,runc,runc(pti),runv(pti),pvm(pti)
fillseq,5.888,6.335,8.043,7.049,13.754,12.015,12.296
fillseqsync,6.256,7.158,9.676,7.58,15.351,13.864,14.994
fillseqbatch,1.337,1.466,1.473,1.89,2.196,2.022,2.169
fillrandom,10.507,11.198,14.292,12.674,23.772,20.297,20.681
fillrandsync,7.818,8.934,11.501,9.318,18.341,16.845,17.597
fillrandbatch,7.037,7.473,9.254,8.589,14.831,12.911,13.321
overwrite,13.929,14.676,18.912,16.816,31.243,26.337,27.406
overwritebatch,11.884,13.106,16.17,14.224,26.067,22.118,22.823
readrandom,3.689,3.972,4.606,3.151,6.49,5.32,5.599
readseq,2.585,2.75,3.308,3.151,4.281,3.49,3.701
fillrand100K,150.447,274.723,274.81,187.788,394.122,547.088,700.472
fillseq100K,147.417,281.94,272.438,185.259,393.051,613.379,760.712

